UsingWord Embedding for Cross-Language Plagiarism Detection

This paper proposes to use distributed representation of words (word embeddings) in cross-language textual similarity detection. The main contributions of this paper are the following: (a) we introduce new cross-language similarity detection methods based on distributed representation of words; (b) we combine the different methods proposed to verify their complementarity and finally obtain an overall F1 score of 89.15% for English-French similarity detection at chunk level (88.5% at sentence level) on a very challenging corpus.

==> README.txt <==
Instructions on how to compile latex source into PDF.

OS: MacOS Sierra version 10.12.3 (16D32)
Editor: Texmaker 4.4.1

To correctly compile the sources, I run the following commands:

- PDFLaTex
- PDFLaTex
- BibTex
- BibTex
- PDFLaTex
- PDFLaTex
- PDFLaTex



Remark: the images of figure 1 are in the 'img/' directory.


==> Using Word Embedding for Cross-Language Plagiarism Detection/README.txt <==
Instructions on how to compile latex source into PDF.

OS: MacOS Sierra version 10.12.3 (16D32)
Editor: Texmaker 4.4.1

To correctly compile the sources, I run the following commands:

- PDFLaTex
- PDFLaTex
- BibTex
- BibTex
- PDFLaTex
- PDFLaTex
- PDFLaTex



Remark: the images of figure 1 are in the 'img/' directory.

